Lessons in VCR Repair: Compliance of Android App Developers with the California Consumer Privacy Act (CCPA)

The California Consumer Privacy Act (CCPA) provides California residents with a range of enhanced privacy protections and rights. Our research investigated the extent to which Android app developers comply with the provisions of the CCPA that require them to provide consumers with accurate privacy notices and respond to "verifiable consumer requests" (VCRs) by disclosing personal information that they have collected, used, or shared about consumers for a business or commercial purpose. We compared the actual network traffic of 109 apps that we believe must comply with the CCPA to the data that apps state they collect in their privacy policies and the data contained in responses to "right to know" requests that we submitted to the app's developers. Of the 69 app developers who substantively replied to our requests, all but one provided specific pieces of personal data (as opposed to only categorical information). However, a significant percentage of apps collected information that was not disclosed, including identifiers (55 apps, 80%), geolocation data (21 apps, 30%), and sensory data (18 apps, 26%) among other categories. We discuss improvements to the CCPA that could help app developers comply with "right to know" requests and other related regulations.

==> metadata.json <==
{
	"title": "The Name of the Title Is Hope: This is the Longer Version of the Given Title",
	"keywords": ["datasets", "neural networks", "gaze detection", "text tagging"],
	"abstract": "A clear and well-documented LaTeX document is presented as an article formatted for publication by ACM in a conference proceedings or journal publication. Based on the \"acmart\" document class, this article presents and explains many of the common variations, as well as many of the formatting elements an author may use in the preparation of the documentation of their work.",
	"authors": [
		{
			"first_name": "Ben",
			"last_name": "Trovato",
			"institution": "Institute for Clarity in Documentation"
		},
		{
			"first_name": "Lars",
			"last_name": "Thørväld",
			"institution": "The Thørväld Group"
		},
		{
			"first_name": "Valerie",
			"last_name": "Béranger",
			"institution": "Inria Paris-Rocquencourt"
		},
		{
			"first_name": "Aparna",
			"last_name": "Patel",
			"institution": "Rajiv Gandhi University"
		},
		{
			"first_name": "Huifen",
			"last_name": "Chan",
			"institution": "Tsinghua University"
		},
		{
			"first_name": "T. Charles",
			"last_name": "Palmer",
			"institution": "Palmer Research Laboratories"
		},
		{
			"first_name": "John Arthur",
			"last_name": "Smith",
			"institution": "The Thørväld Group"
		},
		{
			"first_name": "Julius P. L.",
			"last_name": "Kumquat",
			"institution": "The Kumquat Consortium"
		}
	],
	"attestation": "[Please add attestation sentence from camera-ready guideline here]"
}
